PureTD: Reinforcement Learning for Backgammon Money Games with No Evaluation-time Search

We revisit Tesauro's TD-Gammon for backgammon money games in the setting of no evaluation-time search. Both checker play and cube action (use of the doubling cube) are learned from scratch via self-play reinforcement learning (RL), with minimal hand-coded logic and no expert features. In this setting, we demonstrate that pure self-play RL suffices to train models that reach near-state-of-the-art playing strength. Specifically, for cubeful money games, our search-free model evaluates faster and is substantially stronger than the open-source engines GNU Backgammon and Open Sage running a one-move (1-ply) look-ahead search. Our method of training a cubeful model also outperforms the standard approach of training a cubeless model and deriving cubeful equity with Janowski-style formulas, when the two models are equally sized.

==> capacity_cubeful.dat <==
params	edge	ehi	elo	kind	label	anc	zen5	anc2
103	-157.5	2.2	2.1	direct	1L	west	28284	west
366	-25.1	1.8	1.8	direct	2L	west	8581	west
497	-4.5	1.8	1.8	direct	3L	west	6386	west
562	0	0	0	direct	4L	west	5646	south
628	5.0	1.8	1.7	direct	5L	west	5062	west
811	8.4	1.8	1.8	direct	5Lw	east	3972	west
877	11.1	1.8	1.8	direct	6Lw	west	3673	east
1073	16.4	1.8	1.7	direct	5Lww	west	3080	south


==> capacity_prob5.dat <==
params	edge	ehi	elo	kind	label	anc	zen5	anc2
103	-82.6	0.8	0.9	direct	1L	west	22737	west
366	-12.1	0.8	0.9	direct	2L	west	7559	west
496	-3.7	0.9	0.8	direct	3L	west	5786	west
561	0	0	0	direct	4L	west	5125	south
627	1.9	0.9	0.8	direct	5L	west	4599	west
809	5.2	0.8	0.9	direct	5Lw	east	3623	west
875	6.7	0.9	0.9	direct	6Lw	west	3357	east
1071	9.7	0.9	0.8	direct	5Lww	west	2814	south


==> figures/sve_curves/sve_p5_exact.dat <==
ep	meq	ehi	elo
0	-28.4	0.4	0.5
2	-14.0	0.4	0.5
4	-11.1	0.4	0.4
8	-8.2	0.4	0.5
18	-4.7	0.4	0.4
28	-3.1	0.4	0.4
37	-1.8	0.4	0.4
48	-0.6	0.4	0.4
57	0.1	0.4	0.4
65	-0.2	0.5	0.4


==> figures/sve_curves/sve_p5_sampled.dat <==
ep	meq	ehi	elo
0	-28.4	0.4	0.5
1.5	-50.8	0.5	0.5
8	-52.8	0.5	0.6
11.6	-50.1	0.5	0.5
18	-51.7	0.5	0.5
26.2	-51.6	0.5	0.5
37.1	-49.2	0.6	0.5
48	-47.2	0.5	0.5
57.1	-43.1	0.5	0.4
65.1	-44.0	0.5	0.5


==> figures/sve_curves/sve_p5_sampled_lr.dat <==
ep	meq	ehi	elo
0	-28.4	0.4	0.5
2	-26.6	0.4	0.5
8	-25.8	0.5	0.4
18	-26.2	0.4	0.5
28	-26.1	0.4	0.5
37	-26.5	0.5	0.5
48	-26.3	0.5	0.4
57	-26.4	0.5	0.4
65.1	-26.4	0.5	0.4


==> retrain_cubeful.dat <==
ep	meq	ehi	elo
2.0	-92.6	5.7	5.6
10.0	-59.3	5.7	5.8
18.0	-59.2	5.6	5.6
26.0	-45.8	5.6	5.5
33.0	-24.4	5.6	5.7
41.0	-18.7	5.6	5.5
49.0	-14.4	5.5	5.6
57.0	-16.5	5.5	5.6
65.0	-8.7	5.5	5.4
73.0	-7.2	5.5	5.6
81.0	-7.6	5.6	5.5
89.0	-3.6	5.4	5.5
97.0	-0.8	5.6	5.5
105.0	-3.4	5.6	5.6
113.0	-4.7	2.8	2.8
121.0	-1.3	2.8	2.8
129.0	-0.6	2.7	2.8
137.0	-3.2	2.7	2.8
145.0	-0.1	2.8	2.8
153.0	-1.8	2.8	2.8
162.0	-3.2	2.7	2.8
170.0	-3.8	2.7	2.7
178.0	-0.7	2.8	2.8
186.0	-0.9	2.8	2.7
194.0	0.7	2.8	2.7


==> retrain_prob5.dat <==
ep	meq	ehi	elo	leg
1.0	-8.2	1.3	1.3	seed
2.0	0.6	1.4	1.3	seed
3.0	5.3	1.3	1.4	seed
4.0	10.4	1.3	1.4	seed
5.0	12.8	1.3	1.4	seed
6.0	14.4	1.4	1.3	seed
7.0	26.4	1.3	1.4	const
8.0	31.6	1.3	1.4	const
9.0	32.8	1.3	1.4	const
11.0	35.1	1.3	1.4	const
14.0	36.3	1.3	1.4	const
16.0	38.2	1.3	1.4	anneal
19.0	39.7	1.4	1.3	anneal
21.0	41.1	1.4	1.3	anneal
23.0	38.1	1.3	1.3	anneal
27.0	41.3	1.3	1.4	anneal
31.0	43.2	1.3	1.4	anneal
35.0	41.5	1.4	1.3	anneal
39.0	41.9	1.3	1.4	anneal
43.0	44.9	1.4	1.3	anneal
47.0	44.4	1.4	1.3	anneal
51.0	45.1	1.4	1.4	anneal
55.0	45.3	1.4	1.3	anneal
59.0	45.4	1.4	1.3	anneal
63.0	45.4	1.3	1.4	anneal
64.0	43.7	1.3	1.3	restart
65.0	44.3	1.3	1.4	restart
67.0	44.4	1.4	1.3	restart
69.0	43.6	1.3	1.4	restart
71.0	45.9	1.4	1.3	restart

